The implementation of a broad class of boundary conditions for non-linear hyperbolic systems

We propose methods that augment existing numerical schemes for the simulation of hyperbolic balance laws with Dirichlet boundary conditions to allow for the simulation of a broad class of differential algebraic conditions. Our approach is similar to that of Thompson (1987), where the boundary values were simulated by combining characteristic equations with the time derivative of the algebraic conditions, but differs in two important regards. Firstly, when the boundary is a characteristic of one of the fields Thompson's method can fail to produce reasonable values. We propose a method of combining the characteristic equations with extrapolation which ensures convergence. Secondly, the application of algebraic conditions can suffer from $O(1)$ drift-off error, and we discuss projective time-stepping algorithms designed to converge for this type of system. Test problems for the shallow water equations are presented to demonstrate the result of simulating with and without the modifications discussed, illustrating their necessity for certain problems.

==> Figures/TestProblems_Boundary_Convergence/frontFr12.csv <==
Fr=1.2,,,,,
,,,,,
alpha,beta,time,h,u,xf
2,-0.5,4.047715,0.390625,0.75,4.035786554
1.99625,-0.4990625,4.067702,0.38916153,0.74859375,4.05076
1.9925,-0.498125,4.087826,0.387700806,0.7471875,4.0658
1.98875,-0.4971875,4.108083,0.386242828,0.74578125,4.08092
1.985,-0.49625,4.128475,0.384787598,0.744375,4.09611
1.98125,-0.4953125,4.149015,0.383335114,0.74296875,4.11137
1.9775,-0.494375,4.169705,0.381885376,0.7415625,4.12671
1.97375,-0.4934375,4.190532,0.380438385,0.74015625,4.14214
1.97,-0.4925,4.211497,0.378994141,0.73875,4.15764
1.96625,-0.4915625,4.232605,0.377552643,0.73734375,4.17322
1.9625,-0.490625,4.253874,0.376113892,0.7359375,4.18887
1.95875,-0.4896875,4.275307,0.374677887,0.73453125,4.20461
1.955,-0.48875,4.296881,0.373244629,0.733125,4.22043
1.95125,-0.4878125,4.318599,0.371814117,0.73171875,4.23632
1.9475,-0.486875,4.340471,0.370386353,0.7303125,4.2523
1.94375,-0.4859375,4.36251,0.368961334,0.72890625,4.26838
1.94,-0.485,4.384702,0.367539063,0.7275,4.28456
1.93625,-0.4840625,4.407045,0.366119537,0.72609375,4.30079
1.9325,-0.483125,4.429546,0.364702759,0.7246875,4.31711
1.92875,-0.4821875,4.452214,0.363288727,0.72328125,4.3335
1.925,-0.48125,4.475038,0.361877441,0.721875,4.34999
1.92125,-0.4803125,4.498039,0.360468903,0.72046875,4.36659
1.9175,-0.479375,4.5212,0.35906311,0.7190625,4.38327
1.91375,-0.4784375,4.54452,0.357660065,0.71765625,4.40002
1.91,-0.4775,4.568002,0.356259766,0.71625,4.41684
1.90625,-0.4765625,4.591659,0.354862213,0.71484375,4.43377
1.9025,-0.475625,4.61548,0.353467407,0.7134375,4.45077
1.89875,-0.4746875,4.639495,0.352075348,0.71203125,4.46789
1.895,-0.47375,4.66367,0.350686035,0.710625,4.48509
1.89125,-0.4728125,4.688022,0.349299469,0.70921875,4.50237
1.8875,-0.471875,4.712572,0.347915649,0.7078125,4.51979
1.88375,-0.4709375,4.737275,0.346534576,0.70640625,4.53725
1.88,-0.47,4.762164,0.34515625,0.705,4.55482
1.87625,-0.4690625,4.787229,0.34378067,0.70359375,4.57246
1.8725,-0.468125,4.812478,0.342407837,0.7021875,4.5902
1.86875,-0.4671875,4.83792,0.34103775,0.70078125,4.60805
1.865,-0.46625,4.863542,0.33967041,0.699375,4.62598
1.86125,-0.4653125,4.889374,0.338305817,0.69796875,4.64404
1.8575,-0.464375,4.915384,0.33694397,0.6965625,4.66218
1.85375,-0.4634375,4.94158,0.335584869,0.69515625,4.6804
1.85,-0.4625,4.967977,0.334228516,0.69375,4.69873
1.84625,-0.4615625,4.994579,0.332874908,0.69234375,4.71718
1.8425,-0.460625,5.021379,0.331524048,0.6909375,4.73573
1.83875,-0.4596875,5.048366,0.330175934,0.68953125,4.75435
1.835,-0.45875,5.075562,0.328830566,0.688125,4.77308
1.83125,-0.4578125,5.102955,0.327487946,0.68671875,4.79191
1.8275,-0.456875,5.130554,0.326148071,0.6853125,4.81084
1.82375,-0.4559375,5.158361,0.324810944,0.68390625,4.82987
1.82,-0.455,5.186386,0.323476563,0.6825,4.84902
1.81625,-0.4540625,5.214615,0.322144928,0.68109375,4.86826
1.8125,-0.453125,5.243058,0.32081604,0.6796875,4.8876
1.80875,-0.4521875,5.271739,0.319489899,0.67828125,4.9071
1.805,-0.45125,5.300624,0.318166504,0.676875,4.92667
1.80125,-0.4503125,5.329723,0.316845856,0.67546875,4.94634
1.7975,-0.449375,5.359045,0.315527954,0.6740625,4.96612
1.79375,-0.4484375,5.388598,0.314212799,0.67265625,4.98602
1.79,-0.4475,5.418386,0.312900391,0.67125,5.00605
1.78625,-0.4465625,5.448403,0.311590729,0.66984375,5.02619
1.7825,-0.445625,5.478638,0.310283813,0.6684375,5.04642
1.77875,-0.4446875,5.509107,0.308979645,0.66703125,5.06676
1.775,-0.44375,5.539818,0.307678223,0.665625,5.08723
1.77125,-0.4428125,5.570761,0.306379547,0.66421875,5.1078
1.7675,-0.441875,5.601945,0.305083618,0.6628125,5.12849
1.76375,-0.4409375,5.633372,0.303790436,0.66140625,5.14929
1.76,-0.44,5.665045,0.3025,0.66,5.17021
1.75625,-0.4390625,5.696972,0.301212311,0.65859375,5.19126
1.7525,-0.438125,5.729143,0.299927368,0.6571875,5.21243
1.74875,-0.4371875,5.761567,0.298645172,0.65578125,5.23371
1.745,-0.43625,5.794247,0.297365723,0.654375,5.25511
1.74125,-0.4353125,5.827184,0.29608902,0.65296875,5.27664
1.7375,-0.434375,5.860404,0.294815063,0.6515625,5.29832
1.73375,-0.4334375,5.893874,0.293543854,0.65015625,5.32011
1.73,-0.4325,5.927602,0.292275391,0.64875,5.34201
1.72625,-0.4315625,5.961599,0.291009674,0.64734375,5.36404
1.7225,-0.430625,5.995868,0.289746704,0.6459375,5.3862
1.71875,-0.4296875,6.030418,0.288486481,0.64453125,5.4085
1.715,-0.42875,6.065253,0.287229004,0.643125,5.43094
1.71125,-0.4278125,6.100367,0.285974274,0.64171875,5.45351
1.7075,-0.426875,6.135751,0.28472229,0.6403125,5.47618
1.70375,-0.4259375,6.171421,0.283473053,0.63890625,5.499
1.7,-0.425,6.207379,0.282226563,0.6375,5.52194
1.69625,-0.4240625,6.243628,0.280982819,0.63609375,5.54502
1.6925,-0.423125,6.28018,0.279741821,0.6346875,5.56825
1.68875,-0.4221875,6.317022,0.278503571,0.63328125,5.59161
1.685,-0.42125,6.354165,0.277268066,0.631875,5.6151
1.68125,-0.4203125,6.391612,0.276035309,0.63046875,5.63873
1.6775,-0.419375,6.429367,0.274805298,0.6290625,5.6625
1.67375,-0.4184375,6.467431,0.273578033,0.62765625,5.68642
1.67,-0.4175,6.505816,0.272353516,0.62625,5.71049
1.66625,-0.4165625,6.544512,0.271131744,0.62484375,5.73469
1.6625,-0.415625,6.583527,0.26991272,0.6234375,5.75904
1.65875,-0.4146875,6.622866,0.268696442,0.62203125,5.78354
1.655,-0.41375,6.662533,0.26748291,0.620625,5.80818
1.65125,-0.4128125,6.70253,0.266272125,0.61921875,5.83297
1.6475,-0.411875,6.742875,0.265064087,0.6178125,5.85794
1.64375,-0.4109375,6.783558,0.263858795,0.61640625,5.88306
1.64,-0.41,6.824569,0.26265625,0.615,5.9083
1.63625,-0.4090625,6.865924,0.261456451,0.61359375,5.9337
1.6325,-0.408125,6.907629,0.260259399,0.6121875,5.95926
1.62875,-0.4071875,6.949686,0.259065094,0.61078125,5.98498
1.625,-0.40625,6.992099,0.257873535,0.609375,6.01085
1.62125,-0.4053125,7.034893,0.256684723,0.60796875,6.03692
1.6175,-0.404375,7.078031,0.255498657,0.6065625,6.06311
1.61375,-0.4034375,7.121536,0.254315338,0.60515625,6.08947
1.61,-0.4025,7.165428,0.253134766,0.60375,6.11601
1.60625,-0.4015625,7.209682,0.25195694,0.60234375,6.14269
1.6025,-0.400625,7.254316,0.25078186,0.6009375,6.16955
1.59875,-0.3996875,7.299335,0.249609528,0.59953125,6.19657
1.595,-0.39875,7.344742,0.248439941,0.598125,6.22375
1.59125,-0.3978125,7.390549,0.247273102,0.59671875,6.25113
1.5875,-0.396875,7.436747,0.246109009,0.5953125,6.27866
1.58375,-0.3959375,7.483346,0.244947662,0.59390625,6.30636
1.58,-0.395,7.530351,0.243789063,0.5925,6.33425
1.57625,-0.3940625,7.577766,0.242633209,0.59109375,6.3623
1.5725,-0.393125,7.625597,0.241480103,0.5896875,6.39054
1.56875,-0.3921875,7.673848,0.240329742,0.58828125,6.41896
1.565,-0.39125,7.722531,0.239182129,0.586875,6.44757
1.56125,-0.3903125,7.771635,0.238037262,0.58546875,6.47635
1.5575,-0.389375,7.821175,0.236895142,0.5840625,6.50532
1.55375,-0.3884375,7.871153,0.235755768,0.58265625,6.53447
1.55,-0.3875,7.921575,0.234619141,0.58125,6.56381
1.54625,-0.3865625,7.972446,0.23348526,0.57984375,6.59334
1.5425,-0.385625,8.023772,0.232354126,0.5784375,6.62306
1.53875,-0.3846875,8.075557,0.231225739,0.57703125,6.65298
1.535,-0.38375,8.127814,0.230100098,0.575625,6.6831
1.53125,-0.3828125,8.18054,0.228977203,0.57421875,6.71342
1.5275,-0.381875,8.23375,0.227857056,0.5728125,6.74395
1.52375,-0.3809375,8.287427,0.226739655,0.57140625,6.77466
1.52,-0.38,8.34159,0.225625,0.57,6.80556
1.51625,-0.3790625,8.396245,0.224513092,0.56859375,6.83668
1.5125,-0.378125,8.451398,0.223403931,0.5671875,6.868
1.50875,-0.3771875,8.507054,0.222297516,0.56578125,6.89952
1.505,-0.37625,8.563234,0.221193848,0.564375,6.93128
1.50125,-0.3753125,8.619916,0.220092926,0.56296875,6.96323
1.4975,-0.374375,8.677127,0.218994751,0.5615625,6.9954
1.49375,-0.3734375,8.734858,0.217899323,0.56015625,7.02778
1.49,-0.3725,8.793123,0.216806641,0.55875,7.06037
1.48625,-0.3715625,8.851942,0.215716705,0.55734375,7.09321
1.4825,-0.370625,8.911294,0.214629517,0.5559375,7.12625
1.47875,-0.3696875,8.971199,0.213545074,0.55453125,7.15951
1.475,-0.36875,9.031664,0.212463379,0.553125,7.19299
1.47125,-0.3678125,9.092695,0.21138443,0.55171875,7.2267
1.4675,-0.366875,9.154306,0.210308228,0.5503125,7.26066
1.46375,-0.3659375,9.21649,0.209234772,0.54890625,7.29483
1.46,-0.365,9.279261,0.208164063,0.5475,7.32924
1.45625,-0.3640625,9.342627,0.2070961,0.54609375,7.36389
1.4525,-0.363125,9.406593,0.206030884,0.5446875,7.39878
1.44875,-0.3621875,9.471168,0.204968414,0.54328125,7.4339
1.445,-0.36125,9.53636,0.203908691,0.541875,7.46927
1.44125,-0.3603125,9.602174,0.202851715,0.54046875,7.50489
1.4375,-0.359375,9.66862,0.201797485,0.5390625,7.54075
1.43375,-0.3584375,9.735711,0.200746002,0.53765625,7.57687
1.43,-0.3575,9.803442,0.199697266,0.53625,7.61324
1.42625,-0.3565625,9.871828,0.198651276,0.53484375,7.64986
1.4225,-0.355625,9.940877,0.197608032,0.5334375,7.68674
1.41875,-0.3546875,10.010596,0.196567535,0.53203125,7.72388
1.415,-0.35375,10.080995,0.195529785,0.530625,7.76129
1.41125,-0.3528125,10.152082,0.194494781,0.52921875,7.79896
1.4075,-0.351875,10.223865,0.193462524,0.5278125,7.83689
1.40375,-0.3509375,10.29636,0.192433014,0.52640625,7.87511
1.4,-0.35,10.369562,0.19140625,0.525,7.91359
1.39625,-0.3490625,10.443486,0.190382233,0.52359375,7.95235
1.3925,-0.348125,10.518143,0.189360962,0.5221875,7.99138
1.38875,-0.3471875,10.593548,0.188342438,0.52078125,8.03071
1.385,-0.34625,10.669711,0.18732666,0.519375,8.07033
1.38125,-0.3453125,10.74662,0.186313629,0.51796875,8.11022
1.3775,-0.344375,10.8243,0.185303345,0.5165625,8.1504
1.37375,-0.3434375,10.902759,0.184295807,0.51515625,8.19087
1.37,-0.3425,10.982008,0.183291016,0.51375,8.23164
1.36625,-0.3415625,11.062071,0.182288971,0.51234375,8.27273
1.3625,-0.340625,11.14293,0.181289673,0.5109375,8.3141
1.35875,-0.3396875,11.22461,0.180293121,0.50953125,8.35577
1.355,-0.33875,11.307122,0.179299316,0.508125,8.39776
1.35125,-0.3378125,11.390475,0.178308258,0.50671875,8.44005
1.3475,-0.336875,11.474689,0.177319946,0.5053125,8.48267
1.34375,-0.3359375,11.559761,0.176334381,0.50390625,8.5256
1.34,-0.335,11.645722,0.175351563,0.5025,8.56886
1.33625,-0.3340625,11.732557,0.17437149,0.50109375,8.61244
1.3325,-0.333125,11.820291,0.173394165,0.4996875,8.65634
1.32875,-0.3321875,11.908935,0.172419586,0.49828125,8.70057
1.325,-0.33125,11.998503,0.171447754,0.496875,8.74513
1.32125,-0.3303125,12.089013,0.170478668,0.49546875,8.79005
1.3175,-0.329375,12.180463,0.169512329,0.4940625,8.83529
1.31375,-0.3284375,12.272874,0.168548737,0.49265625,8.88088
1.31,-0.3275,12.366258,0.167587891,0.49125,8.92682
1.30625,-0.3265625,12.460629,0.166629791,0.48984375,8.97311
1.3025,-0.325625,12.555999,0.165674438,0.4884375,9.01976
1.29875,-0.3246875,12.652383,0.164721832,0.48703125,9.06677
1.295,-0.32375,12.749793,0.163771973,0.485625,9.11414
1.29125,-0.3228125,12.848245,0.16282486,0.48421875,9.16188
1.2875,-0.321875,12.947752,0.161880493,0.4828125,9.20999
1.28375,-0.3209375,13.048328,0.160938873,0.48140625,9.25848
1.28,-0.32,13.149996,0.16,0.48,9.30736
1.27625,-0.3190625,13.252756,0.159063873,0.47859375,9.35661
1.2725,-0.318125,13.356631,0.158130493,0.4771875,9.40625
1.26875,-0.3171875,13.461635,0.15719986,0.47578125,9.45628
1.265,-0.31625,13.567786,0.156271973,0.474375,9.50671
1.26125,-0.3153125,13.675098,0.155346832,0.47296875,9.55754
1.2575,-0.314375,13.783587,0.154424438,0.4715625,9.60877
1.25375,-0.3134375,13.893279,0.153504791,0.47015625,9.66043
1.25,-0.3125,14.004174,0.152587891,0.46875,9.71249
1.24625,-0.3115625,14.116298,0.151673737,0.46734375,9.76497
1.2425,-0.310625,14.229667,0.150762329,0.4659375,9.81787
1.23875,-0.3096875,14.3443,0.149853668,0.46453125,9.8712
1.235,-0.30875,14.460215,0.148947754,0.463125,9.92496
1.23125,-0.3078125,14.577429,0.148044586,0.46171875,9.97916
1.2275,-0.306875,14.695961,0.147144165,0.4603125,10.03381
1.22375,-0.3059375,14.815838,0.14624649,0.45890625,10.08891
1.22,-0.305,14.937064,0.145351563,0.4575,10.14445
1.21625,-0.3040625,15.05968,0.144459381,0.45609375,10.20047
1.2125,-0.303125,15.183679,0.143569946,0.4546875,10.25694
1.20875,-0.3021875,15.309108,0.142683258,0.45328125,10.31389
1.205,-0.30125,15.435961,0.141799316,0.451875,10.3713
1.20125,-0.3003125,15.564272,0.140918121,0.45046875,10.42919
1.1975,-0.299375,15.694062,0.140039673,0.4490625,10.48757
1.19375,-0.2984375,15.825354,0.139163971,0.44765625,10.54643
1.19,-0.2975,15.95817,0.138291016,0.44625,10.60579
1.18625,-0.2965625,16.092532,0.137420807,0.44484375,10.66565
1.1825,-0.295625,16.228463,0.136553345,0.4434375,10.72603
1.17875,-0.2946875,16.365993,0.135688629,0.44203125,10.78692
1.175,-0.29375,16.505148,0.13482666,0.440625,10.84834
1.17125,-0.2928125,16.645929,0.133967438,0.43921875,10.91027
1.1675,-0.291875,16.788376,0.133110962,0.4378125,10.97274
1.16375,-0.2909375,16.932513,0.132257233,0.43640625,11.03574
1.16,-0.29,17.078367,0.13140625,0.435,11.09929
1.15625,-0.2890625,17.225971,0.130558014,0.43359375,11.1634
1.1525,-0.288125,17.375337,0.129712524,0.4321875,11.22806
1.14875,-0.2871875,17.526498,0.128869781,0.43078125,11.29328
1.145,-0.28625,17.679484,0.128029785,0.429375,11.35907
1.14125,-0.2853125,17.834322,0.127192535,0.42796875,11.42545
1.1375,-0.284375,17.99104,0.126358032,0.4265625,11.49241
1.13375,-0.2834375,18.149668,0.125526276,0.42515625,11.55996
1.13,-0.2825,18.310235,0.124697266,0.42375,11.62811
1.12625,-0.2815625,18.472773,0.123871002,0.42234375,11.69687
1.1225,-0.280625,18.637311,0.123047485,0.4209375,11.76625
1.11875,-0.2796875,18.803881,0.122226715,0.41953125,11.83624
1.115,-0.27875,18.972515,0.121408691,0.418125,11.90687
1.11125,-0.2778125,19.143254,0.120593414,0.41671875,11.97815
1.1075,-0.276875,19.316116,0.119780884,0.4153125,12.05006
1.10375,-0.2759375,19.491142,0.1189711,0.41390625,12.12262
1.1,-0.275,19.668367,0.118164063,0.4125,12.19585
1.09625,-0.2740625,19.847826,0.117359772,0.41109375,12.26975
1.0925,-0.273125,20.029563,0.116558228,0.4096875,12.34434
1.08875,-0.2721875,20.2136,0.11575943,0.40828125,12.41961
1.085,-0.27125,20.399981,0.114963379,0.406875,12.49557
1.08125,-0.2703125,20.588744,0.114170074,0.40546875,12.57224
1.0775,-0.269375,20.779929,0.113379517,0.4040625,12.64962
1.07375,-0.2684375,20.973575,0.112591705,0.40265625,12.72773
1.07,-0.2675,21.169723,0.111806641,0.40125,12.80657
1.06625,-0.2665625,21.368414,0.111024323,0.39984375,12.88616
1.0625,-0.265625,21.56969,0.110244751,0.3984375,12.96649
1.05875,-0.2646875,21.773594,0.109467926,0.39703125,13.04759
1.055,-0.26375,21.98017,0.108693848,0.395625,13.12946
1.05125,-0.2628125,22.189463,0.107922516,0.39421875,13.21212
1.0475,-0.261875,22.401518,0.107153931,0.3928125,13.29556
1.04375,-0.2609375,22.616389,0.106388092,0.39140625,13.37982
1.04,-0.26,22.834124,0.105625,0.39,13.4649
1.03625,-0.2590625,23.05475,0.104864655,0.38859375,13.55079
1.0325,-0.258125,23.278345,0.104107056,0.3871875,13.63753
1.02875,-0.2571875,23.504931,0.103352203,0.38578125,13.7251
1.025,-0.25625,23.734575,0.102600098,0.384375,13.81353
1.02125,-0.2553125,23.967327,0.101850739,0.38296875,13.90283
1.0175,-0.254375,24.203243,0.101104126,0.3815625,13.99301
1.01375,-0.2534375,24.442378,0.10036026,0.38015625,14.08408
1.01,-0.2525,24.684787,0.099619141,0.37875,14.17607
1.00625,-0.2515625,24.930528,0.098880768,0.37734375,14.26897
1.0025,-0.250625,25.179659,0.098145142,0.3759375,14.3628
0.99875,-0.2496875,25.43224,0.097412262,0.37453125,14.45757
0.995,-0.24875,25.688353,0.096682129,0.373125,14.55333
0.99125,-0.2478125,25.94802,0.095954742,0.37171875,14.65003
0.9875,-0.246875,26.211323,0.095230103,0.3703125,14.74772
0.98375,-0.2459375,26.47833,0.094508209,0.36890625,14.84641
0.98,-0.245,26.749112,0.093789063,0.3675,14.94612
0.97625,-0.2440625,27.023724,0.093072662,0.36609375,15.04684
0.9725,-0.243125,27.302243,0.092359009,0.3646875,15.14861
0.96875,-0.2421875,27.584739,0.091648102,0.36328125,15.25143
0.965,-0.24125,27.871286,0.090939941,0.361875,15.35533
0.96125,-0.2403125,28.161957,0.090234528,0.36046875,15.46031
0.9575,-0.239375,28.456828,0.08953186,0.3590625,15.56639
0.95375,-0.2384375,28.755977,0.08883194,0.35765625,15.67359
0.95,-0.2375,29.059484,0.088134766,0.35625,15.78193
0.94625,-0.2365625,29.367428,0.087440338,0.35484375,15.89142
0.9425,-0.235625,29.679894,0.086748657,0.3534375,16.00208
0.93875,-0.2346875,29.996974,0.086059723,0.35203125,16.11392
0.935,-0.23375,30.318739,0.085373535,0.350625,16.22697
0.93125,-0.2328125,30.645286,0.084690094,0.34921875,16.34123
0.9275,-0.231875,30.976713,0.084009399,0.3478125,16.45674
0.92375,-0.2309375,31.313098,0.083331451,0.34640625,16.5735
0.92,-0.23,31.654545,0.08265625,0.345,16.69154
0.91625,-0.2290625,32.001149,0.081983795,0.34359375,16.81088
0.9125,-0.228125,32.353011,0.081314087,0.3421875,16.93153
0.90875,-0.2271875,32.710232,0.080647125,0.34078125,17.05351
0.905,-0.22625,33.072918,0.07998291,0.339375,17.17685
0.90125,-0.2253125,33.441174,0.079321442,0.33796875,17.30157
0.8975,-0.224375,33.81511,0.07866272,0.3365625,17.42768
0.89375,-0.2234375,34.194839,0.078006744,0.33515625,17.55522
0.89,-0.2225,34.580475,0.077353516,0.33375,17.68419
0.88625,-0.2215625,34.972135,0.076703033,0.33234375,17.81463
0.8825,-0.220625,35.36994,0.076055298,0.3309375,17.94656
0.87875,-0.2196875,35.774013,0.075410309,0.32953125,18.08
0.875,-0.21875,36.18448,0.074768066,0.328125,18.21497
0.87125,-0.2178125,36.601484,0.074128571,0.32671875,18.35151
0.8675,-0.216875,37.025132,0.073491821,0.3253125,18.48963
0.86375,-0.2159375,37.455571,0.072857819,0.32390625,18.62935
0.86,-0.215,37.892941,0.072226563,0.3225,18.77071
0.85625,-0.2140625,38.337393,0.071598053,0.32109375,18.91374
0.8525,-0.213125,38.789058,0.07097229,0.3196875,19.05844
0.84875,-0.2121875,39.248093,0.070349274,0.31828125,19.20487
0.845,-0.21125,39.714666,0.069729004,0.316875,19.35305
0.84125,-0.2103125,40.188908,0.069111481,0.31546875,19.50299
0.8375,-0.209375,40.670992,0.068496704,0.3140625,19.65473
0.83375,-0.2084375,41.161086,0.067884674,0.31265625,19.80831
0.83,-0.2075,41.65936,0.067275391,0.31125,19.96374
0.82625,-0.2065625,42.165987,0.066668854,0.30984375,20.12107
0.8225,-0.205625,42.681148,0.066065063,0.3084375,20.28033
0.81875,-0.2046875,43.205026,0.06546402,0.30703125,20.44154
0.815,-0.20375,43.737823,0.064865723,0.305625,20.60476
0.81125,-0.2028125,44.279712,0.064270172,0.30421875,20.77
0.8075,-0.201875,44.8309,0.063677368,0.3028125,20.93729
0.80375,-0.2009375,45.391582,0.063087311,0.30140625,21.10668
0.8,-0.2,45.961976,0.0625,0.3,21.2782
0.79625,-0.1990625,46.542297,0.061915436,0.29859375,21.45189
0.7925,-0.198125,47.132764,0.061333618,0.2971875,21.62778
0.78875,-0.1971875,47.733606,0.060754547,0.29578125,21.80592
0.785,-0.19625,48.345055,0.060178223,0.294375,21.98634
0.78125,-0.1953125,48.967352,0.059604645,0.29296875,22.16909
0.7775,-0.194375,49.600741,0.059033813,0.2915625,22.35421
0.77375,-0.1934375,50.245476,0.058465729,0.29015625,22.54174
0.77,-0.1925,50.901817,0.057900391,0.28875,22.73171
0.76625,-0.1915625,51.570045,0.057337799,0.28734375,22.9242
0.7625,-0.190625,52.250406,0.056777954,0.2859375,23.11922
0.75875,-0.1896875,52.943198,0.056220856,0.28453125,23.31683
0.755,-0.18875,53.648711,0.055666504,0.283125,23.51707
0.75125,-0.1878125,54.367243,0.055114899,0.28171875,23.72
0.7475,-0.186875,55.099101,0.05456604,0.2803125,23.92566
0.74375,-0.1859375,55.844603,0.054019928,0.27890625,24.13411
0.74,-0.185,56.604072,0.053476563,0.2775,24.34539
0.73625,-0.1840625,57.377845,0.052935944,0.27609375,24.55957
0.7325,-0.183125,58.166265,0.052398071,0.2746875,24.77669
0.72875,-0.1821875,58.969687,0.051862946,0.27328125,24.99681
0.725,-0.18125,59.788476,0.051330566,0.271875,25.22
0.72125,-0.1803125,60.623009,0.050800934,0.27046875,25.4463
0.7175,-0.179375,61.473672,0.050274048,0.2690625,25.67577
0.71375,-0.1784375,62.340864,0.049749908,0.26765625,25.90849
0.71,-0.1775,63.225011,0.049228516,0.26625,26.14452
0.70625,-0.1765625,64.126508,0.048709869,0.26484375,26.38391
0.7025,-0.175625,65.045804,0.04819397,0.2634375,26.62673
0.69875,-0.1746875,65.98335,0.047680817,0.26203125,26.87306
0.695,-0.17375,66.93961,0.04717041,0.260625,27.12295
0.69125,-0.1728125,67.91506,0.04666275,0.25921875,27.37649
0.6875,-0.171875,68.910194,0.046157837,0.2578125,27.63375
0.68375,-0.1709375,69.925519,0.04565567,0.25640625,27.8948
0.68,-0.17,70.961568,0.04515625,0.255,28.15972
0.67625,-0.1690625,72.018867,0.044659576,0.25359375,28.42858
0.6725,-0.168125,73.097981,0.044165649,0.2521875,28.70148
0.66875,-0.1671875,74.1995,0.043674469,0.25078125,28.9785
0.665,-0.16625,75.323991,0.043186035,0.249375,29.25971
0.66125,-0.1653125,76.472081,0.042700348,0.24796875,29.5452
0.6575,-0.164375,77.644404,0.042217407,0.2465625,29.83508
0.65375,-0.1634375,78.841614,0.041737213,0.24515625,30.12942
0.65,-0.1625,80.064388,0.041259766,0.24375,30.42833
0.64625,-0.1615625,81.313446,0.040785065,0.24234375,30.73191
0.6425,-0.160625,82.589467,0.04031311,0.2409375,31.04025
0.63875,-0.1596875,83.893226,0.039843903,0.23953125,31.35346
0.635,-0.15875,85.225479,0.039377441,0.238125,31.67164
0.63125,-0.1578125,86.587031,0.038913727,0.23671875,31.9949
0.6275,-0.156875,87.978707,0.038452759,0.2353125,32.32335
0.62375,-0.1559375,89.40136,0.037994537,0.23390625,32.65712
0.62,-0.155,90.85588,0.037539063,0.2325,32.99632
0.61625,-0.1540625,92.343165,0.037086334,0.23109375,33.34106
0.6125,-0.153125,93.864168,0.036636353,0.2296875,33.69148
0.60875,-0.1521875,95.419875,0.036189117,0.22828125,34.04772
0.605,-0.15125,97.011284,0.035744629,0.226875,34.40988
0.60125,-0.1503125,98.639453,0.035302887,0.22546875,34.77813
0.5975,-0.149375,100.305467,0.034863892,0.2240625,35.15259
0.59375,-0.1484375,102.010454,0.034427643,0.22265625,35.53341
0.59,-0.1475,103.755581,0.033994141,0.22125,35.92074
0.58625,-0.1465625,105.542056,0.033563385,0.21984375,36.31474
0.5825,-0.145625,107.371136,0.033135376,0.2184375,36.71556
0.57875,-0.1446875,109.244121,0.032710114,0.21703125,37.12337
0.575,-0.14375,111.16236,0.032287598,0.215625,37.53834
0.57125,-0.1428125,113.127254,0.031867828,0.21421875,37.96063
0.5675,-0.141875,115.140255,0.031450806,0.2128125,38.39044
0.56375,-0.1409375,117.202872,0.03103653,0.21140625,38.82793
0.56,-0.14,119.316686,0.030625,0.21,39.27332
0.55625,-0.1390625,121.483294,0.030216217,0.20859375,39.72678
0.5525,-0.138125,123.704401,0.029810181,0.2071875,40.18853
0.54875,-0.1371875,125.981761,0.029406891,0.20578125,40.65876
0.545,-0.13625,128.317201,0.029006348,0.204375,41.1377
0.54125,-0.1353125,130.712617,0.028608551,0.20296875,41.62558
0.5375,-0.134375,133.169983,0.028213501,0.2015625,42.12261
0.53375,-0.1334375,135.69135,0.027821198,0.20015625,42.62905
0.53,-0.1325,138.278854,0.027431641,0.19875,43.14513
0.52625,-0.1315625,140.934725,0.02704483,0.19734375,43.67111
0.5225,-0.130625,143.661262,0.026660767,0.1959375,44.20726
0.51875,-0.1296875,146.460882,0.026279449,0.19453125,44.75383
0.515,-0.12875,149.336109,0.025900879,0.193125,45.31113
0.51125,-0.1278125,152.28953,0.025525055,0.19171875,45.87943
0.5075,-0.126875,155.323885,0.025151978,0.1903125,46.45903
0.50375,-0.1259375,158.442024,0.024781647,0.18890625,47.05026
0.5,-0.125,161.6469,0.024414063,0.1875,47.65343

